Extragalactic large-scale structures behind the southern Milky Way. - III. Redshifts obtained at the SAAO in the Great Attractor region

(abbreviated) In the third of a series of papers on large-scale structures behind the southern Milky Way, we report here on redshifts obtained at the South African Astronomical Observatory (SAAO) in the Great Attractor region (318deg < l < 340deg, |b| <= 10deg, Woudt 1998). This region encompasses the peak in the reconstructed mass density field, associated with the Great Attractor (Kolatt et al. 1995, Dekel et al. 1998) and covers the crossing of the Supergalactic Plane with the Galactic Plane. We have obtained reliable redshifts for 309 galaxies in the Great Attractor region with the ``Unit'' spectrograph (first with a Reticon, then with a CCD detector) at the 1.9-m telescope of the SAAO. We realise here, that the Great Attractor region is dominated by ACO 3627 (hereafter referred to as the Norma cluster), a highly obscured, nearby and massive cluster of galaxies close to the plane of the Milky Way (l,b,v) = (325.3deg, -7.2deg, 4844 km/s) (Kraan-Korteweg et al. 1996, Woudt 1998). Previous redshift surveys in the GA region have failed to gauge the significance of the Norma cluster, primarily due to the diminishing effects of the Galactic foreground extinction on the partially obscured galaxies. In the absence of the obscuring effects of the Milky Way, the Norma cluster would have appeared as prominent as the well-known Coma cluster, but nearer in redshift-space. This cluster most likely marks the bottom of the potential well of the Great Attractor (Woudt 1998).

==> PAWtab1.dat <==
 WKK 3777          13 46 08.0 -51 55 04  311.88   9.70   30x 19 16.8 S  E?   9295 250    9226 100  6             *  
 WKK 3814          13 52 21.5 -52 00 21  312.81   9.39   28x 19 17.1 L   ? [19765 206]                              
 WKK 3837          13 56 52.1 -51 30 04  313.62   9.70   24x  8 17.9 S  E                5669  50  3 4 5 6          
 WKK 3891          14 07 13.8 -52 04 53  315.01   8.69   23x 17 16.9 E                   3089  41  1 3 4 5 6 7   *  
 WKK 3892          14 07 17.7 -51 51 58  315.09   8.89   19x 16 17.1 E       4200  45                               
 WKK 3915          14 12 33.1 -51 46 46  315.90   8.72   36x 24 16.2 S P                 4458  58  3 6 7         *  
 WKK 3959          14 19 53.1 -50 04 13  317.58   9.95   34x 10 17.4 S  1   10842 109                               
 WKK 4001 L222- 06 14 25 11.7 -49 43 42  318.51   9.96   87x 32 15.3 S  3    5937 250                            1  
 WKK 4079          14 30 59.5 -49 48 05  319.36   9.54   24x 20 17.1 F       4436  53                               
 WKK 4086          14 31 31.0 -50 30 10  319.17   8.86   27x 24 16.8 F       4777  52                               
 WKK 4098          14 32 30.6 -51 42 02  318.84   7.70   31x 20 16.9 S  2   11229 100                               
 WKK 4146          14 36 59.7 -52 52 03  319.01   6.35   52x 35 15.9 S  0:   4728 130                               
 WKK 4260          14 42 15.5 -49 08 18  321.33   9.40   27x 20 17.0 S  0   13226  70                               
 WKK 4266          14 42 24.6 -49 10 12  321.34   9.36   22x 17 17.3 F      13411 100                               
 WKK 4396          14 49 38.1 -52 42 25  320.81   5.68   20x 12 17.6 E   ?   4885 146                               
 WKK 4470 L176- 06 14 53 31.8 -54 11 28  320.65   4.10   87x 23 15.6 S  M    2869 103                               
 WKK 4539          14 57 17.2 -47 51 00  324.17   9.42   50x 16 16.3 S  0   10243 132   10177 100  6                
 WKK 4550          14 57 45.2 -47 47 33  324.27   9.43   15x  8 17.9 E      10243 100                               
 WKK 4585 L176- 08 15 00 11.6 -52 57 32  322.11   4.72  114x 20 15.7 S  6    4728 137                               
 WKK 4603          15 01 59.2 -49 22 30  324.11   7.71   20x 16 16.9 E       5748  93                               
 WKK 4613          15 03 06.3 -54 06 15  321.93   3.51   23x 13 17.4 S  E?               2855  58  3 6 7            
 WKK 4646          15 05 04.6 -48 28 18  325.01   8.24   34x 17 16.4 L      10400 200                               
 WKK 4711          15 09 00.4 -49 22 47  325.11   7.13   24x 16 17.1 F      12533 225                               
 WKK 4732          15 10 05.9 -48 17 28  325.83   7.97   51x 28 15.5 S P2                2226  45  3 4 5 6 7        
 WKK 4767          15 12 30.6 -66 29 36  316.65  -7.76   38x 27 16.1 S  3   14915 178                            *  
 WKK 4833          15 16 02.7 -47 15 12  327.24   8.33   38x  8 17.4 S  2   10249 250                               
 WKK 4911          15 21 49.7 -64 54 15  318.32 --6.94   40x 26 15.7 S      10520 137                               
 WKK 4914          15 22 12.4 -66 12 44  317.62  -8.05   32x 26 15.8 S      14762 111                               
 WKK 4915          15 22 19.9 -50 28 21  326.35   5.06   13x 10 18.1 E     [10315 231]                              
 WKK 4922          15 22 49.1 -65 28 27  318.09  -7.47   20x 16 16.5 E   ?  10645 164   10485 100  6                
 WKK 4928          15 23 02.5 -47 56 40  327.85   7.10   16x 16 17.2 E      11194  53                               
 WKK 4938 L068- 05 15 23 31.5 -67 41 55  316.89  -9.36   63x 27 15.3 L   ?   8394  93                               
 WKK 5009          15 27 06.8 -47 27 34  328.70   7.12   30x 23 16.3 S  E:               5620  41  1 3 5 6 7     *  
 WKK 5038          15 28 17.4 -49 47 12  327.53   5.09   14x 11 17.8 F      10241  88                               
 WKK 5086          15 30 40.8 -50 54 36  327.19   3.96   31x 11 17.2 S  3:   8424 104                               
 WKK 5094          15 30 56.9 -66 07 22  318.41  -8.48   47x 13 16.1 S  3: [17956 250]                              
 WKK 5095          15 31 01.6 -66 09 03  318.40  -8.51   16x 13 17.2 S  E   14998 188                               
 WKK 5104          15 31 42.3 -66 43 01  318.12  -9.01   23x 13 16.4 E   ?   3228 113                               
 WKK 5108 L099- 07 15 31 46.8 -66 41 42  318.14  -8.99  191x142 12.4 SB 3    3400 122                            *  
 WKK 5145          15 34 16.0 -47 15 28  329.81   6.58   16x  7 18.1 E   ?  10728  95                               
 WKK 5174          15 36 01.5 -63 09 54  320.61  -6.41   71x 54 14.4 L       4660 108                               
 WKK 5182          15 36 26.4 -50 38 00  328.10   3.65   15x 13 17.4 E                   5303  50  3 5 6 7          
 WKK 5184          15 36 28.7 -62 03 16  321.32  -5.55   50x 20 15.7 L       5174 135                               
 WKK 5198          15 37 20.5 -48 28 06  329.51   5.30   12x  9 18.1 E       9787 121                               
 WKK 5222          15 39 04.0 -66 18 57  318.96  -9.12   73x 56 14.8 S R                 4711  50  1 3 6 7       *  
 WKK 5248          15 40 58.6 -64 02 41  320.52  -7.44   20x 12 17.1 L      18910 191                               
 WKK 5270          15 42 14.3 -62 42 09  321.46  -6.47   42x 12 16.2 L       7032 154                               
 WKK 5275          15 42 44.3 -61 18 34  322.36  -5.40   27x 15 16.5 L   ?   6010 168                               
 WKK 5308          15 44 00.4 -61 34 06  322.32  -5.70   22x 16 16.4 S  E    6559 118                               
 WKK 5326          15 44 46.5 -47 59 33  330.78   4.92   20x 12 17.6 L   ?   7226 132                               
 WKK 5339          15 45 09.1 -58 27 26  324.36  -3.34   17x 13 16.7 F       5200 125                               
 WKK 5388          15 47 12.3 -63 33 08  321.37  -7.48   44x 35 15.2 S  1    6643 196    6480 100  6             *  
 WKK 5392          15 47 24.8 -60 37 28  323.24  -5.22   38x 15 16.5 S  1    5180 208                               
 WKK 5398          15 47 39.6 -62 05 10  322.34  -6.38   44x  9 16.0 L       7018 128                               
 WKK 5406          15 47 58.2 -65 25 21  320.24  -8.99   36x 24 16.1 S  0   15041 117                               
 WKK 5413          15 48 16.2 -60 29 10  323.41  -5.18   47x 12 16.0 S  2    6057 174                               
 WKK 5429          15 48 59.9 -59 08 05  324.33  -4.18   39x 20 15.6 L       5024 132                               
 WKK 5470          15 50 29.2 -60 47 17  323.43  -5.58   38x 26 15.8 S  5    5209 214                               
 WKK 5474          15 50 36.8 -62 15 41  322.49  -6.73   39x 17 16.1 S  E                6768  58  3 4 5 6          
 WKK 5515          15 52 14.6 -61 22 02  323.22  -6.16   40x 16 15.8 L       3550 137                               
 WKK 5541          15 52 59.0 -62 31 39  322.54  -7.11   23x  9 17.1 S                   7903  58  3 6 7         *  
 WKK 5552          15 53 18.4 -58 48 41  324.97  -4.29   50x 12 15.7 S  E    4823 132                               
 WKK 5556          15 53 24.6 -58 52 28  324.93  -4.34   22x 15 16.6 S       4658 162                               
 WKK 5605          15 54 49.0 -65 59 23  320.42  -9.88   62x 56 14.3 S  E:   6272 112                            *  
 WKK 5615          15 55 09.1 -59 52 53  324.45  -5.26   42x 12 16.5 S  M    3993 250    3867  70  1 6           *  
 WKK 5627          15 55 33.4 -64 20 30  321.57  -8.68   22x 16 16.5 S  1:  18998 213   19009 100  6                
 WKK 5639          15 55 48.6 -62 25 26  322.85  -7.24   35x  9 16.2 L       6137 122                               
 WKK 5644          15 55 55.1 -62 17 37  322.95  -7.15   24x 11 16.6 L       6230 159                               
 WKK 5648          15 56 00.2 -61 10 32  323.69  -6.31   46x 19 15.7 L       7807 135                               
 WKK 5666          15 56 36.4 -61 00 07  323.86  -6.23   27x 16 16.0 E   ?   8429 227                               
 WKK 5679          15 57 04.2 -58 34 19  325.49  -4.42   51x 34 14.8 S  E    4018 179                               
 WKK 5703          15 57 46.3 -60 54 44  324.03  -6.25   16x 15 16.7 E       3650 202    3750 100  6                
 WKK 5718          15 58 12.4 -60 11 22  324.54  -5.74   26x 12 16.7 S  E:   5326 150                               
 WKK 5723          15 58 17.6 -60 25 04  324.40  -5.92   36x 12 16.3 S  3:   4581 142                               
 WKK 5725          15 58 21.8 -65 10 20  321.24  -9.50   34x 11 16.6 L   ?  14846 123                               
 WKK 5727          15 58 22.9 -61 39 21  323.59  -6.86   17x 11 16.8 E                   4424  58  4 5 6 7          
 WKK 5730          15 58 29.6 -62 51 21  322.80  -7.77   30x 15 16.6 S  0:  19061 102                               
 WKK 5733          15 58 31.5 -61 01 48  324.02  -6.40   54x  9 16.4 S  3    6215  92                               
 WKK 5739          15 58 41.3 -61 37 26  323.64  -6.86   44x 19 15.7 S  0:   8073 218    8090 100  6                
 WKK 5740          15 58 41.4 -62 15 39  323.22  -7.34   28x 19 15.9 S  E?  13248 250   13108 100  6                
 WKK 5749          15 58 55.7 -59 43 30  324.92  -5.45   22x 11 17.0 S  E    5373 250                               
 WKK 5751 L136- 13 15 58 59.9 -60 13 10  324.60  -5.83   48x 19 15.3 S  E    4984 250                               
 WKK 5764          15 59 20.1 -60 00 40  324.77  -5.70   34x 32 15.1 E       5028  93                           GR6 
 WKK 5774          15 59 37.7 -59 00 33  325.46  -4.97   56x 19 15.2 S  E    4777 157                               
 WKK 5779          15 59 50.3 -60 01 36  324.80  -5.75   22x  7 17.6 S       5632 250                               
 WKK 5789          16 00 00.2 -63 56 58  322.20  -8.70   19x 15 16.4 E                  15199  58  1 3 6 7          
 WKK 5792          16 00 02.0 -62 21 35  323.27  -7.52   20x 17 16.6 E   ?  13487 101                            2  
 WKK 5798          16 00 09.9 -60 25 42  324.57  -6.08   39x 24 15.4 F       5426 151                           GR6 
 WKK 5805 L136- 18 16 00 20.0 -60 38 20  324.44  -6.25   71x 16 15.5 S  5    6207 230                               
 WKK 5812          16 00 36.0 -59 50 44  325.00  -5.68   46x 23 15.6 S  E    5133 152                               
 WKK 5835          16 01 28.9 -61 03 00  324.27  -6.65   19x 12 16.8 S      11261 228   11368  50  1 3 5 6          
 WKK 5836          16 01 29.2 -59 32 45  325.28  -5.53   23x 15 16.3 F       5415 128                           GR6 
 WKK 5840          16 01 33.7 -60 00 36  324.98  -5.88   50x 15 15.7 S  1:   5177 182                               
 WKK 5846          16 01 44.6 -61 14 52  324.17  -6.82   38x 22 15.6 S  E    3717 180                               
 WKK 5853          16 01 51.6 -63 38 48  322.56  -8.61   44x 20 15.5 S  1    8225 146                            *  
 WKK 5855          16 01 54.2 -61 03 23  324.31  -6.69   50x 34 14.8 S  0    5387  93                               
 WKK 5856 L100- 09 16 01 54.5 -63 46 08  322.48  -8.71   78x 24 14.9 S  0:   3519  83                            *  
 WKK 5864          16 02 04.0 -61 14 21  324.20  -6.84   31x 11 16.5 L   ?   3598 141                               
 WKK 5868          16 02 09.4 -61 17 11  324.18  -6.88   59x 44 14.5 F       3330 107                           GR6 
 WKK 5879          16 02 19.8 -61 28 00  324.07  -7.03   54x 27 15.2 S  5    7838 232                               
 WKK 5899          16 02 56.6 -60 36 49  324.70  -6.44   43x 32 15.2 S  2    5062 162                               
 WKK 5908          16 03 15.5 -62 10 35  323.67  -7.63   30x 17 15.9 E       8481 102                               
 WKK 5912          16 03 20.6 -59 43 35  325.34  -5.82   55x 24 15.1 SY 0    5073 102                               
 WKK 5913          16 03 23.1 -60 32 13  324.79  -6.42   58x 38 14.5 L       4573 118                               
 WKK 5919          16 03 33.2 -59 32 38  325.48  -5.70   34x 15 16.0 E       4310 188                           GR6 
 WKK 5920          16 03 35.3 -60 23 13  324.91  -6.33   39x 39 14.9 F       4744 109                           GR6 
 WKK 5945          16 04 26.8 -62 37 25  323.47  -8.05   46x 13 16.0 L       8181 143    8096 100  6             *  
 WKK 5949          16 04 30.0 -65 02 00  321.83  -9.83   17x 15 17.0 S  E   15945 143                               
 WKK 5951          16 04 30.7 -60 20 46  325.03  -6.38   35x 24 15.8 SBRM                4741  58  3 6 7            
 WKK 5961          16 04 45.2 -60 29 25  324.95  -6.50   34x 15 16.0 S  E    5088 150                               
 WKK 5964          16 04 46.7 -60 51 13  324.71  -6.77   26x 11 16.7 S  0    4915 142                               
 WKK 5963          16 04 46.7 -59 40 01  325.51  -5.90   56x 27 15.1 L       5255 129                               
 WKK 5972          16 04 58.4 -60 23 56  325.03  -6.45   48x 32 14.8 E       5563  85                           GR6 
 WKK 5975          16 05 01.5 -60 32 49  324.94  -6.57   32x  8 16.4 E   ?   5698 193                               
 WKK 5983          16 05 12.7 -64 52 56  321.99  -9.77   47x 30 15.5 S      14838 178                            *  
 WKK 5986          16 05 18.7 -62 16 39  323.78  -7.87   52x 44 14.6 F       5569 188                           GR6 
 WKK 5987          16 05 19.5 -60 19 28  325.12  -6.43   34x 32 15.2 E       4842 231                           GR6 
 WKK 5995          16 05 37.8 -61 33 29  324.30  -7.36   22x 11 16.6 F      12608  92                               
 WKK 5996          16 05 38.0 -60 08 16  325.27  -6.32   38x 11 16.1 S  0    5230 112                               
 WKK 6006          16 05 47.5 -60 37 16  324.96  -6.68   59x 17 15.3 S  M    5644 197                               
 WKK 6012          16 05 51.0 -61 08 10  324.61  -7.07   32x 22 15.8 F       4352 104                           GR6 
 WKK 6017          16 05 55.6 -62 36 55  323.60  -8.16   38x 22 16.1 SB 2   14336 223                               
 WKK 6019          16 05 57.3 -60 49 43  324.83  -6.85   54x 22 15.1 F       5615 172                           GR6 
 WKK 6026          16 06 06.0 -61 16 51  324.53  -7.20   34x 17 15.9 SY E    4617 167                               
 WKK 6029 L136- 22 16 06 13.6 -59 47 14  325.56  -6.11   58x 17 15.6 S  2    5123 112                               
 WKK 6030          16 06 17.0 -60 21 59  325.17  -6.54   38x 11 16.3 L       5547 199                               
 WKK 6034          16 06 19.7 -63 05 14  323.31  -8.54   28x 26 16.4 SYR    17822 147                               
 WKK 6045          16 06 38.5 -60 08 11  325.36  -6.40   28x 19 16.1 L   ?   4929 134                               
 WKK 6056          16 06 48.6 -60 22 59  325.21  -6.59   42x 12 15.9 F     [13758 250]                              
 WKK 6075          16 07 14.9 -60 16 30  325.33  -6.55   20x 11 16.7 F       5101 250                               
 WKK 6076          16 07 15.1 -61 19 36  324.60  -7.32   46x 11 15.9 L       4169 127                               
 WKK 6080          16 07 20.7 -60 14 00  325.36  -6.53   26x 12 16.5 F                   6729  58  3 4 5       *,GR6
 WKK 6086          16 07 26.3 -59 52 10  325.62  -6.27   24x 13 16.5 S  1:   4638 149                               
 WKK 6089          16 07 29.3 -63 02 31  323.44  -8.60   39x 22 15.8 S  0   19647 172                               
 WKK 6092          16 07 32.7 -60 30 11  325.20  -6.74   56x 47 14.7 SB 2                4688  38  1 3 4 5 6 7  Sy1 
 WKK 6116 L136- 24 16 07 52.0 -60 39 17  325.12  -6.88   47x 42 14.6 E       3909 208                          *,GR6
 WKK 6118          16 07 55.2 -61 16 27  324.70  -7.34   32x 15 16.0 S  1    4648 150    4804  70  6 7              
 WKK 6120          16 07 57.6 -60 54 47  324.95  -7.08   26x 13 16.6 S       5508 192                               
 WKK 6123          16 07 59.3 -60 58 56  324.91  -7.13   58x 56 14.7 S R    10542 126   10611 100  6                
 WKK 6124          16 07 59.6 -62 31 44  323.84  -8.26   36x  9 16.3 L      13949 177                               
 WKK 6131          16 08 03.8 -60 50 28  325.01  -7.03   28x 13 16.3 L       4784 112                               
 WKK 6146          16 08 28.4 -59 06 52  326.23  -5.81   55x 38 14.6 F       5701 112                           GR6 
 WKK 6156          16 08 39.4 -59 33 52  325.94  -6.15   19x  9 17.1 S  E    5814 250                               
 WKK 6161          16 08 45.8 -61 17 53  324.76  -7.43   44x 20 15.7 L   ?   5281  90                               
 WKK 6168          16 08 50.7 -59 47 46  325.80  -6.34   34x 17 15.9 L   ?   5242  88                               
 WKK 6173          16 08 57.5 -62 13 04  324.14  -8.11   27x 12 16.6 S  E?  13444  98                               
 WKK 6176 L137- 01 16 09 07.6 -60 38 13  325.25  -6.98   86x 31 14.6 S  5                4630  58  3 6 7            
 WKK 6178          16 09 09.8 -61 41 18  324.52  -7.74   47x 15 15.9 S  5    6145 142                               
 WKK 6180          16 09 11.3 -60 52 45  325.09  -7.16   36x 31 15.2 F       4619 127                           GR6 
 WKK 6181 L100- 13 16 09 12.3 -63 16 49  323.42  -8.90   60x 20 15.0 S  E                3308  70  6             *  
 WKK 6183          16 09 12.9 -60 41 46  325.21  -7.03   30x 24 15.6 E       5845 148                           GR6 
 WKK 6190 L137- 03 16 09 18.5 -60 52 19  325.10  -7.16   27x 17 16.0 F   ?   4454 127                           GR6 
 WKK 6196          16 09 27.2 -60 45 27  325.19  -7.09   31x 19 16.2 S  M    4818 192                               
 WKK 6198          16 09 30.5 -61 30 20  324.68  -7.64   22x 17 16.1 E       4687 182                           GR6 
 WKK 6201          16 09 33.4 -60 44 26  325.21  -7.09   60x 16 15.4 L       3007 125                               
 WKK 6202          16 09 33.5 -60 40 12  325.26  -7.04   39x 17 16.1 S   ?   3521 149                               
 WKK 6204 L137- 03 16 09 35.4 -60 53 04  325.12  -7.19   42x 35 14.9 F       4678 127                          3,GR6
 WKK 6212          16 09 40.0 -60 51 51  325.14  -7.19   28x 19 15.6 E       3196  95                          3,GR6
 WKK 6221          16 09 44.1 -60 22 05  325.49  -6.83   30x 22 15.6 E       5841 250                           GR6 
 WKK 6227 L137- 05 16 09 45.8 -61 17 17  324.85  -7.50   42x 38 15.3 S  M    5968 225                               
 WKK 6228          16 09 46.6 -60 34 18  325.35  -6.98   43x 12 16.0 L       5671 120                               
 WKK 6229          16 09 50.2 -60 43 26  325.25  -7.10   15x 13 16.6 E       5300 132                           GR6 
 WKK 6233          16 09 57.6 -60 45 51  325.23  -7.14   13x 11 17.1 E       5055 185                               
 WKK 6235          16 10 00.9 -61 01 04  325.06  -7.33   32x 24 15.6 E       4067 100                           GR6 
 WKK 6238          16 10 03.0 -61 16 57  324.88  -7.52   46x 17 15.7 L       3606 222                               
 WKK 6239          16 10 04.2 -60 56 05  325.13  -7.27   51x 28 15.2 S  2    4175 102    4235  45  1 3 5 6 7        
 WKK 6242          16 10 09.9 -60 46 12  325.25  -7.16   28x 12 16.4 F       5354 250                           GR6 
 WKK 6250          16 10 24.0 -60 54 18  325.18  -7.28   36x 16 15.7 L       6258 153                               
 WKK 6251          16 10 24.3 -60 48 03  325.25  -7.20   36x 18 15.9 S  4    5627 231    5689 100  6 7              
 WKK 6258          16 10 30.4 -61 19 37  324.89  -7.59   32x 27 15.8 L   ?   5240 167                               
 WKK 6269 L137- 06 16 10 43.0 -60 46 54  325.29  -7.21   90x 63 13.5 cD      5409 151                          *,GR6
 WKK 6282          16 10 54.6 -60 48 44  325.28  -7.25   22x 22 15.9 E       4849 169                               
 WKK 6285          16 10 56.0 -61 46 38  324.61  -7.95   46x 35 15.1 S R     4375 250    4532 100  6                
 WKK 6290          16 11 02.8 -62 24 59  324.18  -8.42   34x 24 15.8 S  1    4815 140    4779 100  6                
 WKK 6294          16 11 03.5 -60 56 40  325.21  -7.36   23x 12 16.8 L       4547 191                               
 WKK 6297          16 11 05.9 -60 51 20  325.27  -7.30   24x 19 16.2 S  E    5023 220                               
 WKK 6298          16 11 06.4 -61 57 51  324.50  -8.10   46x 11 15.6 F       5130 132                           GR6 
 WKK 6299          16 11 08.6 -60 41 26  325.39  -7.18   13x 11 17.4 S       5211 132                               
 WKK 6305 L137- 07 16 11 13.0 -60 32 24  325.50  -7.08   59x 44 14.4 E       5038 124                          *,GR6
 WKK 6309          16 11 18.1 -60 34 30  325.49  -7.11   22x 19 16.4 S R ?               6169  70  6 7              
 WKK 6312 L137- 08 16 11 25.2 -60 47 38  325.34  -7.28  110x 95 13.1 cD      3907 132                          *,GR6
 WKK 6313          16 11 25.8 -60 47 54  325.34  -7.29   16x 15 16.7 E   ?   3319 104                               
 WKK 6318 L137- 10 16 11 29.6 -60 40 41  325.43  -7.20  121x 82 13.2 E       3419 182                          *,GR6
 WKK 6319 L137- 11 16 11 32.4 -60 43 29  325.40  -7.24   78x 20 14.9 L P     3877 135                               
 WKK 6329          16 11 45.3 -60 23 24  325.65  -7.02   15x 10 17.3 F       2477 250                               
 WKK 6342          16 11 57.6 -60 49 56  325.36  -7.36   26x 15 16.3 F       4828 203                               
 WKK 6360          16 12 15.2 -60 55 19  325.33  -7.44   36x 27 15.3 E       6258 100                               
 WKK 6363          16 12 17.3 -64 08 08  323.07  -9.75   24x 19 16.3 S  2   12286 243   12096  50  1 3 6 7       *  
 WKK 6366          16 12 21.4 -61 49 39  324.70  -8.10   42x  9 16.4 S  3                3870  58  1 5 6            
 WKK 6383          16 12 39.3 -60 45 00  325.48  -7.35   34x 19 15.9 L       5431 192                               
 WKK 6415          16 13 15.0 -63 20 21  323.71  -9.26   26x 22 16.0 S  0?              13275  58  1 3 6         *  
 WKK 6422          16 13 28.3 -61 37 01  324.95  -8.05   17x  8 17.6 S  E?  12998 128                               
 WKK 6423 L100- 17 16 13 29.5 -63 04 47  323.91  -9.09   83x 62 13.9 E       3576 115                               
 WKK 6429          16 13 32.1 -61 05 38  325.32  -7.68   27x 15 16.4 L   ?   4035 138                               
 WKK 6431          16 13 35.7 -60 48 02  325.53  -7.47   35x 22 15.7 F       3494 124                           GR6 
 WKK 6441          16 13 44.0 -59 08 17  326.71  -6.29   20x 15 16.9 L       4523  97                               
 WKK 6451          16 13 54.3 -61 04 23  325.37  -7.69   39x 12 16.4 S  0    4475 157                               
 WKK 6473          16 14 22.5 -60 10 21  326.04  -7.09   17x 11 17.0 E       5561 112                           GR6 
 WKK 6479          16 14 28.7 -63 08 36  323.95  -9.22   55x 44 14.4 E       4997  98                            *  
 WKK 6493          16 14 42.4 -60 52 18  325.58  -7.62   30x  8 17.0 S  0   [5184 300]                              
 WKK 6503 L137- 16 16 14 54.9 -60 53 56  325.58  -7.65   83x 26 14.5 S  0    3939 104                               
 WKK 6512          16 15 04.5 -59 28 37  326.60  -6.65   19x  9 16.9 E                   4154  70  6 7              
 WKK 6524 L137- 17 16 15 20.6 -59 04 56  326.90  -6.39   69x 44 14.7 S  5:   9435 250                               
 WKK 6532          16 15 33.3 -62 52 33  324.23  -9.11   32x 22 15.7 S  1    9840 149                            *  
 WKK 6545          16 15 46.1 -62 31 21  324.50  -8.88   30x 13 16.7 S  M    4822 202    4849  70  6                
 WKK 6546          16 15 46.2 -60 55 34  325.63  -7.75   46x 24 15.4 L       4379 223                               
 WKK 6554          16 15 52.1 -60 44 53  325.77  -7.63   27x 17 16.5 S  E                4560  70  6 7              
 WKK 6555          16 15 52.6 -60 53 34  325.67  -7.73   28x 17 16.3 F       4927 167                           GR6 
 WKK 6557          16 15 54.4 -58 07 02  327.63  -5.76   26x 10 16.8 S  0              [13023 100] 6                
 WKK 6575          16 16 13.6 -60 37 41  325.88  -7.57   23x 10 16.8 E       5459 110                               
 WKK 6580          16 16 22.7 -60 35 27  325.92  -7.56   28x 16 16.3 F       5717 182                           GR6 
 WKK 6586          16 16 29.3 -60 58 07  325.67  -7.84   46x 33 15.0 F       6389 151                           GR6 
 WKK 6592          16 16 35.9 -58 35 38  327.36  -6.16   17x 12 17.4 L      18675 130                               
 WKK 6598          16 16 42.5 -60 31 23  326.00  -7.54   31x 11 16.8 L   ?   3860 121                               
 WKK 6602          16 16 48.7 -60 51 58  325.77  -7.79   36x 23 15.7 L       3698  85                               
 WKK 6607          16 16 56.0 -62 14 25  324.80  -8.78   30x 17 16.5 L      12990 144                               
 WKK 6610          16 16 58.4 -60 39 51  325.92  -7.66   98x 66 13.7 L       5182  80                               
 WKK 6615          16 17 02.3 -61 17 36  325.48  -8.11   16x 15 16.9 F       4067 153                               
 WKK 6620          16 17 03.4 -61 03 59  325.64  -7.96   20x  8 17.3 F       6256 148                               
 WKK 6642          16 17 26.2 -58 21 05  327.61  -6.07   20x 16 16.8 S  E   23417 150                               
 WKK 6663          16 17 55.9 -61 14 25  325.60  -8.15   85x 20 15.0 S  2                3062  70  6 7              
 WKK 6666          16 17 57.9 -61 28 52  325.43  -8.33   27x 24 16.0 L       5296 185                               
 WKK 6679          16 18 11.8 -60 55 13  325.85  -7.95   26x 24 15.9 E       4598 103                           GR6 
 WKK 6700          16 18 36.5 -63 16 40  324.18  -9.64   36x 17 16.0 S  1                3506  45  1 3 4 5 6 7      
 WKK 6701          16 18 40.1 -59 22 39  326.99  -6.90   39x 22 15.8 L       5941 122                               
 WKK 6703          16 18 42.3 -58 56 24  327.31  -6.60   26x 12 16.8 S  1   21446 223                               
 WKK 6723 L137- 21 16 19 10.0 -61 35 31  325.45  -8.51  101x 19 14.6 S  1    4656 123                               
 WKK 6724          16 19 10.9 -60 26 52  326.27  -7.70   20x 11 16.9 E       5524 150                               
 WKK 6730          16 19 15.6 -57 38 18  328.29  -5.73   22x 13 16.7 L      [8341 300]   8361  70  6 7              
 WKK 6746          16 19 38.6 -61 14 59  325.74  -8.31   31x 15 16.6 S  E    5586 189                               
 WKK 6752          16 19 50.1 -61 44 29  325.40  -8.67   24x 20 16.4 S  E   13461  87                               
 WKK 6754          16 19 51.3 -60 58 46  325.95  -8.13   48x 27 15.3 L       6299 110                               
 WKK 6755 CSRG0802 16 19 52.3 -60 11 46  326.51  -7.59   69x 34 14.6 SY E    6326 250                               
 WKK 6765          16 20 15.6 -61 06 17  325.89  -8.26   47x 34 15.0 F       5191 124                           GR6 
 WKK 6770          16 20 28.4 -63 30 03  324.17  -9.95   23x 17 16.3 E      14768 117                               
 WKK 6772          16 20 29.7 -61 56 16  325.31  -8.86   15x  8 17.4 E                   3894  58  4 5 6 7          
 WKK 6774          16 20 34.6 -56 12 56  329.43  -4.86   39x 23 16.0 S  E                2664  45  3 4 5 6 7        
 WKK 6778          16 20 37.1 -60 55 34  326.05  -8.16   30x 20 16.1 S  0?  [3138 300]                              
 WKK 6779          16 20 39.4 -61 07 55  325.91  -8.31   42x 11 16.4 S  2    5434 133                               
 WKK 6782          16 20 44.5 -61 56 24  325.33  -8.88   36x 15 16.0 S  0   10024 171                               
 WKK 6785          16 20 47.6 -61 34 45  325.59  -8.63   35x 19 16.1 S  E   13306 140                               
 WKK 6802          16 21 20.5 -62 56 09  324.65  -9.62   38x 19 15.9 S  1:               3916  41  1 3 4 5 6 7   *  
 WKK 6803          16 21 23.2 -62 51 04  324.72  -9.57   38x 23 15.5 L       3577 100                            *  
 WKK 6808 L137- 24 16 21 27.7 -60 38 20  326.33  -8.04   85x 70 13.7 F       5154 167                          *,GR6
 WKK 6821          16 21 38.3 -60 28 46  326.46  -7.94   26x 12 16.4 E       5557 167                           GR6 
 WKK 6829 L137- 26 16 21 43.1 -61 32 55  325.69  -8.69   82x 27 14.5 S  1    4957  91                               
 WKK 6845          16 22 13.7 -63 14 00  324.50  -9.90   26x 19 16.3 S  1:  10975 175                               
 WKK 6869          16 22 57.4 -56 43 41  329.29  -5.45   38x 19 16.1 S  E                7390  58  3 6 7            
 WKK 6870          16 22 57.6 -59 57 42  326.95  -7.70   20x 19 16.3 E       5488 148                           GR6 
 WKK 6871          16 22 58.2 -56 43 19  329.30  -5.45   32x 11 16.7 S  E    7127 151                               
 WKK 6874          16 23 03.3 -60 53 31  326.28  -8.35   38x 20 15.8 S  0    5096 170                               
 WKK 6876          16 23 12.0 -58 48 48  327.81  -6.92   69x 34 14.8 L   ? [14362 300]                              
 WKK 6902          16 23 55.0 -59 10 10  327.61  -7.24   27x 24 16.2 L       5216 250                               
 WKK 6912          16 24 15.9 -58 53 59  327.84  -7.08   38x 17 16.1 L       5337 104                               
 WKK 6915          16 24 18.2 -61 42 06  325.80  -9.02   58x 22 15.2 S  0    4602 108                               
 WKK 6934          16 24 35.1 -61 45 25  325.78  -9.08   42x 12 16.4 S  2    5958 250                               
 WKK 6940          16 24 42.3 -62 34 32  325.19  -9.65   19x  9 17.1 E                   9864  45  1 3 4 5 6     *  
 WKK 6942          16 24 43.9 -57 14 42  329.09  -5.98   16x 13 17.1 E       5212 165                               
 WKK 6943          16 24 45.8 -61 19 57  326.11  -8.81   51x 38 14.8 F       4596 126                               
 WKK 6961          16 25 20.8 -55 28 17  330.43  -4.82   26x 17 16.4 F       4666 177                               
 WKK 6976          16 25 38.4 -62 49 08  325.08  -9.90   23x 22 16.2 F       5013 159                               
 WKK 6988          16 25 52.3 -61 20 54  326.19  -8.91   31x 15 16.4 L       5014 145                               
 WKK 7022          16 26 29.5 -55 18 01  330.67  -4.82   31x 13 16.4 S  E                4877  50  2 3 6 7       *  
 WKK 7055          16 27 11.7 -56 00 47  330.22  -5.38   58x 26 15.2 S  1    5952 103                            4  
 WKK 7061          16 27 17.4 -61 39 08  326.08  -9.24   38x 10 16.5 S  2   16090 199                               
 WKK 7062          16 27 17.8 -57 59 32  328.78  -6.75   70x 56 14.3 F       5252 207                               
 WKK 7079          16 28 03.2 -59 19 39  327.87  -7.73   27x 15 16.6 S      [4383 225]                              
 WKK 7080          16 28 05.0 -60 35 23  326.93  -8.59   22x 15 16.8 S  E   18854 101                               
 WKK 7093          16 28 31.5 -57 44 49  329.07  -6.70   50x 38 14.9 F       5120 168                               
 WKK 7098          16 28 46.0 -58 05 51  328.84  -6.96   48x 13 16.0 S  1:   5238 237                               
 WKK 7105          16 28 56.4 -61 38 56  326.22  -9.39   30x 16 16.1 L       5567 160                               
 WKK 7122          16 29 35.8 -57 26 25  329.40  -6.59   28x 19 16.3 S  0    5368 135                               
 WKK 7123          16 29 35.8 -59 37 47  327.78  -8.08   16x 13 17.4 L   ?  13341 240                               
 WKK 7126          16 29 39.2 -61 31 30  326.37  -9.37   34x 19 16.1 SY     10059 193   10128 100  6             *  
 WKK 7138 L137- 32 16 30 04.4 -61 56 33  326.09  -9.68  116x 12 15.6 S  5                4511 100  6             *  
 WKK 7140          16 30 11.5 -58 27 38  328.70  -7.34   30x 20 16.3 L   ?   5481 136                               
 WKK 7147          16 30 24.9 -62 21 01  325.81  -9.99   31x 26 15.9 S  0:   5179 121                               
 WKK 7157          16 30 49.0 -61 17 26  326.64  -9.31   51x 13 15.8 S  0    5328 149                               
 WKK 7166 SGC1631  16 31 05.2 -58 06 56  329.03  -7.20  117x 90 13.5 L       1573  86                               
 WKK 7223          16 33 39.0 -61 00 46  327.08  -9.38   67x 23 15.3 S  0    5424 123                               
 WKK 7261          16 35 27.9 -60 17 10  327.78  -9.06   26x 22 15.8 E                   5754  70  1 6 7            
 WKK 7284          16 36 22.7 -59 44 31  328.27  -8.79   22x  9 17.0 F       4813 102                               
 WKK 7290          16 36 32.0 -61 33 03  326.90  -9.99   46x 24 15.6 S  1:   4937 162                               
 WKK 7304          16 37 20.1 -56 35 09  330.75  -6.80   19x 15 16.9 L   ?  14104 126                               
 WKK 7306          16 37 23.7 -54 42 51  332.16  -5.57   95x 65 13.7 E       5111 222                               
 WKK 7324          16 38 11.3 -58 56 40  329.03  -8.44   15x 10 17.3 E      15717 148                               
 WKK 7326 SGC1638  16 38 16.2 -55 50 20  331.40  -6.41   93x 75 13.6 E  1    5066 142                               
 WKK 7357          16 39 44.5 -60 16 19  328.14  -9.46   15x 12 17.3 F      21348 120                               
 WKK 7360          16 39 48.1 -59 24 43  328.81  -8.90   34x 17 16.3 S  E   16005 183                               
 WKK 7401          16 41 00.4 -59 49 55  328.58  -9.29   50x 32 15.0 S  1    5496 193    5295 100  6                
 WKK 7409          16 41 20.1 -58 13 04  329.86  -8.28   22x 12 16.8 F      14364 122                               
 WKK 7420          16 41 48.2 -59 29 38  328.91  -9.15   39x 19 16.2 S  2   [5096 239]                              
 WKK 7465 L137- 42 16 43 16.6 -60 03 38  328.59  -9.66  112x 66 13.6 S  4    3480 250    3236  58  3 6 7         *  
 WKK 7471          16 43 29.8 -57 55 50  330.27  -8.31   31x 24 15.9 L      14954  93                               
 WKK 7475          16 43 38.8 -58 02 44  330.19  -8.40   22x 13 16.8 F      14256 140                               
 WKK 7511          16 44 51.4 -60 28 30  328.40 -10.07   22x 10 17.2 F      16149 180                               
 WKK 7522          16 45 07.0 -56 52 26  331.23  -7.80   19x 17 16.9 F      14010 182                               
 WKK 7525          16 45 09.8 -58 30 39  329.96  -8.85   30x 12 16.8 S  0   14940 186                               
 WKK 7548          16 46 03.4 -56 30 32  331.59  -7.67   42x 30 15.6 E      13947 135                               
 WKK 7570          16 46 38.3 -59 48 11  329.07  -9.82   16x 13 16.7 E      13725 194                               
 WKK 7571          16 46 39.7 -59 55 58  328.97  -9.90   42x 22 15.6 F       5954 158                            *  
 WKK 7579 L137- 46 16 46 47.9 -58 54 28  329.78  -9.27  156x151 12.0 S  3:               1560  70  3 6           *  
 WKK 7582          16 46 51.2 -59 56 44  328.97  -9.93   23x 12 16.7 E      15206 168                               
 WKK 7615          16 47 35.0 -59 53 44  329.07  -9.97   20x 12 16.9 S P1?  15614 183                               
 WKK 7619          16 47 41.9 -59 48 23  329.15  -9.92   48x 15 15.9 S  1  [14461 250]  14651  58  3 6 7         *  
 WKK 7624          16 47 48.9 -59 43 47  329.22  -9.89   17x 16 17.0 E      15978 139                               
 WKK 7628          16 48 00.4 -59 25 44  329.47  -9.72   31x  8 17.1 S  E   12386 187                               
 WKK 7631          16 48 03.1 -52 25 20  334.95  -5.28   59x 46 14.6 E       4604 250                               
 WKK 7653          16 48 25.8 -52 29 02  334.94  -5.37   26x 20 16.4 F                   4377  70  6 7              
 WKK 7654          16 48 27.2 -58 35 14  330.17  -9.23   77x 17 15.6 L P                 2536  58  6 7           *  
 WKK 7657          16 48 36.2 -59 36 45  329.37  -9.89   55x 30 15.4 L      14460 109                            *  
 WKK 7659          16 48 40.4 -59 39 17  329.35  -9.92   20x 12 17.1 S  E: [13727 250]                              
 WKK 7660          16 48 42.1 -59 39 20  329.35  -9.93   23x 15 16.7 L      14683 174                               
 WKK 7688          16 49 27.7 -58 58 03  329.95  -9.57   27x 19 16.6 F      14020  78                               
 WKK 7748          16 51 37.8 -59 19 52  329.84 -10.02   47x 24 15.9 S  1    4823 250    4757  58  1 6 7         *  
 WKK 7876          16 59 07.7 -58 00 35  331.51  -9.98   51x 23 15.8 S  1:  14526 142                            *  
 WKK 7959          17 04 46.1 -52 35 03  336.39  -7.39   19x 19 16.7 L   ?  19061 159                               
 WKK 7979          17 05 41.4 -52 40 38  336.40  -7.55   30x 27 16.0 E      19256 250   19123  70  6                
 WKK 8056          17 09 50.6 -52 44 46  336.72  -8.10   24x 15 16.9 L   ? [18264 208]                              
 WKK 8065          17 10 16.4 -55 20 41  334.61  -9.66   23x 15 17.1 F      17788 202                               
 WKK 8092          17 12 01.4 -52 44 05  336.92  -8.37   28x 17 16.6 S  0: [10270 217]                              
 WKK 8115          17 13 45.1 -54 12 08  335.85  -9.42   28x 17 16.6 S  E:  18044 127                               


==> PAWtab2.dat <==
 WKK 4376          14 47 58.5 -52 19 23  320.76   6.14   20x 15 17.5 S  0:  No reliable features   
 WKK 4687          15 07 32.7 -53 46 23  322.66   3.47   23x 19 17.2 E   ?  S/N too low            
 WKK 4821          15 15 30.4 -66 13 21  317.05  -7.69   35x 16 16.7 S  E   No reliable features   
 WKK 4865          15 19 06.4 -50 36 33  325.84   5.23   19x 16 17.2 E   ?  Stellar spectrum (sp.*)
 WKK 4910          15 21 42.9 -50 40 06  326.16   4.96   22x 15 17.1 F      Stellar spectrum (sp.*)
 WKK 5261          15 41 42.7 -58 55 29  323.72  -3.44   28x 23 15.9 L   ?  Stellar spectrum (sp.*)
 WKK 5304          15 43 50.3 -61 34 21  322.30  -5.69   32x 20 15.8 L      Stellar spectrum (sp.*)
 WKK 5326          15 44 46.5 -47 59 33  330.78   4.92   20x 12 17.6 L   ?  No reliable features   
 WKK 5591          15 54 30.5 -65 31 25  320.70  -9.50   22x 13 17.0 S  E   S/N too low            
 WKK 5650          15 56 03.2 -60 16 52  324.28  -5.63   52x 19 15.6 S  M   Stellar spectrum (sp.*)
 WKK 5817          16 00 47.1 -59 22 03  325.33  -5.33   28x 26 16.2        Stellar spectrum (sp.*)
 WKK 6139          16 08 20.0 -61 22 49  324.66  -7.45   34x 28 15.7 SYP    Stellar spectrum (sp.*)
 WKK 6145          16 08 24.3 -49 44 38  332.61   1.07   20x 18 16.8 S  E?  Galactic? (sp.*)       
 WKK 6917          16 24 19.6 -60 18 45  326.82  -8.06   23x  9 17.0 L      S/N too low            
 WKK 7101          16 28 51.4 -60 47 42  326.85  -8.80   19x 19 17.1 S      S/N too low            
 WKK 7347          16 39 10.7 -53 57 52  332.90  -5.27   60x 54 14.6        S/N too low            
 WKK 7515          16 44 57.8 -55 26 09  332.32  -6.86   32x 19 16.3 S  E   Stellar spectrum (sp.*)
 WKK 7686          16 49 23.8 -55 50 59  332.40  -7.61   30x 20 16.5 S  E   S/N too low            
 WKK 7865          16 58 34.4 -58 04 58  331.40  -9.97   24x 18 16.7 S  1:  No reliable features   
 WKK 7900          17 00 43.5 -56 20 55  332.99  -9.16   22x 19 16.5 S  E?  Stellar spectrum (sp.*)
 WKK 7954          17 04 40.1 -53 01 18  336.03  -7.63   16x 12 17.1 E   ?  S/N too low            
 WKK 8071          17 10 39.6 -54 04 25  335.69  -8.97   28x 16 16.7 F      S/N too low            


==> PAWtab3.dat <==
 WKK 3763 L220- 35 13 41 12.7 -52 07 08  311.09   9.66  171x 44 14.4 S  6    3978        1 
 WKK 3795          13 49 44.3 -51 37 15  312.50   9.86   13x 13 17.9 E      14666  70    2 
 WKK 3829          13 55 43.8 -52 03 59  313.30   9.20   51x 12 16.7 S  M    4065  70    2 
 WKK 3894 L221- 30 14 07 21.8 -51 56 53  315.07   8.81   77x 16 16.1 S       3202  70    2 
 WKK 3991          14 24 06.3 -51 53 49  317.55   8.00   34x  8 18.0 S  M   17164  52    3 
 WKK 4091 L222- 10 14 31 40.6 -49 12 08  319.70  10.05   58x 31 15.9 I        632  83    4 
 WKK 4131 L222- 12 14 35 50.0 -52 00 40  319.19   7.21   73x 55 14.9 S  5    1471  59    3 
 WKK 4144          14 36 49.3 -52 31 40  319.12   6.67   16x 11 18.0        13273  47    5 
 WKK 4145          14 36 57.5 -53 42 22  318.66   5.59   50x 17 16.7 I       2897  37    3 
 WKK 4231 L222- 15 14 41 02.8 -49 11 19  321.13   9.44  159x 60 14.2 SY 5:   2254  10    4 
 WKK 4423 L223- 05 14 51 03.4 -47 57 42  323.18   9.81   65x 62 14.9 SBR5    4838        1 
 WKK 4452 JM145221 14 52 21.4 -51 48 38  321.59   6.29   20x 19 17.1 L       4797        6 
 WKK 4495 L223- 06 14 55 05.2 -47 30 01  324.01   9.90  316x228 11.8 S P5    1052   9    7 
 WKK 4513 L223- 07 14 55 52.3 -48 52 38  323.47   8.63   97x 58 14.5 S  L    2758        1 
 WKK 4535 L223- 08 14 57 14.2 -51 32 04  322.40   6.18   85x 47 14.9 S  9:   9839        1 
 WKK 4549 L223- 09 14 57 42.2 -48 05 35  324.12   9.17  176x110 13.2 S  L     586   4    8 
 WKK 4571          14 58 57.5 -51 00 37  322.89   6.52   15x  9 17.9 F      10579  38    3 
 WKK 4586          15 00 16.4 -50 21 47  323.38   6.98   28x 19 16.7 S  3:  10421  50    3 
 WKK 4661 L223- 12 15 05 51.9 -52 21 55  323.16   4.81  200x 39 14.1 S  3    1283  99    1 
 WKK 4744 L099- 02 15 10 38.0 -63 37 10  317.98  -5.21  109x 51 14.2 SY 4    3092        1 
 WKK 4898 L099- 04 15 20 43.3 -62 56 58  319.30  -5.24   50x 26 15.6 S P     8779  23    5 
 WKK 4907          15 21 33.5 -48 38 30  327.26   6.66   40x 16 16.9 S  5   10525  70    9 
 WKK 4935 L099- 05 15 23 13.8 -63 59 50  318.96  -6.27  177x106 12.8 SB 2    3629  67    3 
 WKK 5034          15 28 08.5 -49 35 28  327.62   5.27   30x 12 17.0 S  3:  10537  70    9 
 WKK 5186          15 36 36.6 -59 55 42  322.60  -3.85   46x 26 15.5 S  6    5151  70    9 
 WKK 5195          15 37 03.7 -59 49 12  322.71  -3.80   28x 17 16.7 S       5918  70    9 
 WKK 5253          15 41 13.8 -60 50 08  322.51  -4.92   47x 19 15.9 S  M    5093  70    9 
 WKK 5260 L099- 09 15 41 37.9 -63 09 23  321.12  -6.79   82x 20 15.4 S  L    4963        1 
 WKK 5266 L136- 02 15 42 05.2 -62 02 04  321.85  -5.93   90x 22 15.0 S  5    4944       10 
 WKK 5354          15 45 42.9 -60 46 16  322.98  -5.20   19x 17 16.9        12916  36    3 
 WKK 5404 L100- 01 15 47 56.3 -62 39 40  322.00  -6.84   71x 20 15.3 S  5:   6450  70    2 
 WKK 5416          15 48 28.5 -58 14 40  324.84  -3.45   24x  9 17.4 I   ?  12403  70    9 
 WKK 5435 L136- 06 15 49 16.8 -61 32 06  322.84  -6.07  105x 19 14.8 SY M    4473  16    3 
 WKK 5459 L136- 08 15 50 05.8 -61 11 34  323.13  -5.87   78x 32 14.5 S  3    4390 150   11 
 WKK 5492          15 51 20.1 -60 47 42  323.50  -5.65   23x 19 16.6 S      10769  39    3 
 WKK 5568          15 53 48.0 -62 44 37  322.47  -7.34   65x 16 15.6 S  3:   7460  70    2 
 WKK 5581          15 54 09.4 -66 09 21  320.26  -9.96   58x 39 14.8 SB 4:   9750  70    2 
 WKK 5584 L136- 10 15 54 15.5 -60 09 08  324.19  -5.39   73x 43 14.6 SY 5    5027        1 
 WKK 5642          15 55 53.0 -60 58 25  323.81  -6.15   48x 17 15.9 S  M    6045  42    5 
 WKK 5669 L100- 07 15 56 43.4 -64 39 31  321.46  -9.00   36x 19 15.7 S  1    4869  70    9 
 WKK 5694          15 57 29.9 -61 00 32  323.94  -6.30   66x 38 14.7 S  M    3412  36    3 
 WKK 5722 L136- 12 15 58 14.2 -61 38 08  323.59  -6.83  203x 78 12.9 S  5    4372  16    3 
 WKK 5738 L100- 08 15 58 39.5 -63 58 37  322.07  -8.62  105x 43 14.1 S  5:   7721        1 
 WKK 5768 L136- 16 15 59 31.0 -60 50 26  324.23  -6.34  211x 26 14.0 S  5    5424   9   12 
 WKK 5781          15 59 52.9 -63 33 45  322.45  -8.40   52x 15 15.8 S  3    7390  70    2 
 WKK 5796 L136- 17 16 00 07.7 -60 36 01  324.45  -6.20  109x 22 14.6 S  0:   5260  50   11 
 WKK 5923          16 03 41.1 -59 05 38  325.79  -5.38   50x 28 15.2 S R3    4514  42    5 
 WKK 6005          16 05 46.7 -64 34 40  322.24  -9.59   52x 11 15.8 S  E   12000  70    2 
 WKK 6078 L136- 23 16 07 16.2 -60 57 07  324.86  -7.05   91x 24 14.5 S  1    4510 150   11 
 WKK 6207 L137- 04 16 09 36.9 -60 48 48  325.17  -7.14   52x 17 15.3 L       3410 500   11 
 WKK 6323          16 11 39.4 -64 19 06  322.89  -9.84   28x 19 16.2 S  M    7092  70    2 
 WKK 6340 L137- 12 16 11 56.8 -61 10 18  325.13  -7.60   67x 38 14.1 S  1    6400 150   13 
 WKK 6353 L100- 15 16 12 05.7 -62 34 00  324.16  -8.61   70x 16 15.8 S  5    9900  70    2 
 WKK 6399 L137- 14 16 13 00.4 -58 11 21  327.30  -5.54   74x 32 14.7 S  M    2740  75   11 
 WKK 6483 L100- 18 16 14 29.5 -62 55 55  324.10  -9.07   85x 66 13.9 S  7    3367        1 
 WKK 6594 L137- 18 16 16 39.0 -60 22 05  326.11  -7.43  239x 82 12.6 S  7     606       14 
 WKK 6649 L137- 19 16 17 33.5 -60 33 04  326.06  -7.63   67x 35 14.3 L       3320  75   11 
 WKK 6654 L100- 20 16 17 37.7 -63 25 59  323.99  -9.67   67x 65 14.2 S R1    5160  36    5 
 WKK 6790 L100- 22 16 20 52.6 -62 31 26  324.91  -9.30  112x 62 13.7 L       4850  70    2 
 WKK 6831 L137- 25 16 21 43.6 -60 24 48  326.52  -7.90  106x 28 14.4 L       5160  75   11 
 WKK 6839 L100- 23 16 22 01.2 -63 04 56  324.60  -9.78  190x 87 12.6 SY 4    3835   5   12 
 WKK 6851 L137- 27 16 22 22.4 -59 50 38  326.99  -7.56  208x 48 13.5 S  7    1633        1 
 WKK 6991          16 25 54.8 -61 25 57  326.13  -8.97   79x 56 14.3 S  E    3332  36    5 
 WKK 7045          16 27 00.2 -55 05 46  330.87  -4.73   28x  9 17.4 S  L   10943  70    9 
 WKK 7149 L137- 33 16 30 28.6 -60 30 53  327.19  -8.76   98x 83 13.2 S  4    3250 100   15 
 WKK 7163 L137- 34 16 31 00.5 -57 58 35  329.13  -7.10  112x 87 13.3 S  4    2747  16    3 
 WKK 7173          16 31 17.4 -61 48 42  326.28  -9.70   32x  7 17.5 S      17912  41    5 
 WKK 7177 L137- 35 16 31 23.1 -61 21 51  326.63  -9.41  112x 36 14.3 S  3    4780  75   11 
 WKK 7196 L137- 36 16 32 27.6 -60 55 35  327.05  -9.21   86x 24 14.7 S  0    5570  75   11 
 WKK 7248 L137- 37 16 34 57.2 -59 47 16  328.11  -8.69  106x 22 14.8 S  3    5430  50   11 
 WKK 7289 L137- 38 16 36 28.7 -60 17 52  327.85  -9.17  191x 73 13.1 SYR5    5148        1 
 WKK 7460 L179- 13 16 43 07.3 -57 21 07  330.68  -7.90  198x105 12.7 SY L     757  36    5 
 WKK 7588 L138- 01 16 46 59.7 -59 09 00  329.61  -9.44   63x 38 14.7 F       2740  50   11 
 WKK 7602          16 47 23.3 -59 20 35  329.49  -9.60   24x 19 16.5 L      14200  70    2 
 WKK 7652 L138- 03 16 48 25.4 -59 08 08  329.74  -9.57  302x179 11.2 SY 3    1482       16 
 WKK 7655 L138- 04 16 48 29.1 -58 51 48  329.96  -9.41   93x 28 14.4 S  1    2894  56   17 
 WKK 7693 L138- 05 16 49 34.5 -58 41 47  330.18  -9.41  120x 97 13.4 E       3000 150   13 
 WKK 7794          16 54 22.4 -58 24 32  330.80  -9.73   51x 44 15.1 SB 4    5854  70    2 
 WKK 7809          16 55 09.1 -58 41 10  330.64  -9.98   31x 26 16.4 S      14630  70    2 
 WKK 7813 L138- 12 16 55 30.2 -58 36 51  330.73  -9.97  101x 70 14.0 S  M    4698  44    5 
 WKK 7923          17 02 40.4 -55 01 08  334.23  -8.59   23x 10 17.2 S  E   17983  40    5 
 WKK 8147          17 16 27.6 -52 32 28  337.47  -8.81   15x 12 17.5 E   ?  21313  41    3 


==> PAWtab4.dat <==
 WKK 5764          15 59 20.1 -60 00 40  324.77  -5.70   34x 32 15.1 0.337 E      5028  93  143 (2)  2.149 0.116 
 WKK 5798          16 00 09.9 -60 25 42  324.57  -6.08   39x 24 15.4 0.346 F      5426 151  365 (3)  2.554 0.073 
 WKK 5836          16 01 29.2 -59 32 45  325.28  -5.53   23x 15 16.3 0.331 F      5415 128  197 (3)  2.286 0.151 
 WKK 5868          16 02 09.4 -61 17 11  324.18  -6.88   59x 44 14.5 0.261 F      3330 107  149 (3)  2.166 0.081 
 WKK 5920          16 03 35.3 -60 23 13  324.91  -6.33   39x 39 14.9 0.285 F      4744 109  206 (3)  2.306 0.076 
 WKK 5972          16 04 58.4 -60 23 56  325.03  -6.45   48x 32 14.8 0.256 E      5563  85  186 (3)  2.261 0.075 
 WKK 5986          16 05 18.7 -62 16 39  323.78  -7.87   52x 44 14.6 0.194 F      5569 188  161 (2)  2.200 0.136 
 WKK 5987          16 05 19.5 -60 19 28  325.12  -6.43   34x 32 15.2 0.250 E      4842 231  244 (2)  2.379 0.095 
 WKK 6012          16 05 51.0 -61 08 10  324.61  -7.07   32x 22 15.8 0.262 F      4352 104   83 (3)  1.912 0.102 
 WKK 6019          16 05 57.3 -60 49 43  324.83  -6.85   54x 22 15.1 0.221 F      5615 172  215 (3)  2.327 0.085 
 WKK 6116 L136-024 16 07 52.0 -60 39 17  325.12  -6.88   47x 42 14.6 0.218 E      3909 208  350 (3)  2.536 0.075 
 WKK 6146          16 08 28.4 -59 06 52  326.23  -5.81   55x 38 14.6 0.290 F      5701 112  320 (3)  2.497 0.089 
 WKK 6180          16 09 11.3 -60 52 45  325.09  -7.16   36x 31 15.2 0.212 F      4619 127  245 (2)  2.382 0.147 
 WKK 6183          16 09 12.9 -60 41 46  325.21  -7.03   30x 24 15.6 0.199 E      5845 148  253 (3)  2.395 0.081 
 WKK 6190 L137-003 16 09 18.5 -60 52 19  325.10  -7.16   27x 17 16.0 0.211 F   ?  4454 127  125 (3)  2.087 0.091 
 WKK 6198          16 09 30.5 -61 30 20  324.68  -7.64   22x 17 16.1 0.181 E      4687 182   99 (1)  1.989 0.212 
 WKK 6204 L137-003 16 09 35.4 -60 53 04  325.12  -7.19   42x 35 14.9 0.213 F      4678 127  220 (3)  2.335 0.074 
 WKK 6212          16 09 40.0 -60 51 51  325.14  -7.19   28x 19 15.6 0.210 E      3196  95  120 (3)  2.072 0.089 
 WKK 6229          16 09 50.2 -60 43 26  325.25  -7.10   15x 13 16.6 0.202 E      5300 132  177 (3)  2.239 0.079 
 WKK 6235          16 10 00.9 -61 01 04  325.06  -7.33   32x 24 15.6 0.223 E      4067 100  197 (3)  2.286 0.065 
 WKK 6242          16 10 09.9 -60 46 12  325.25  -7.16   28x 12 16.4 0.198 F      5354 250  191 (2)  2.274 0.086 
 WKK 6269 L137-006 16 10 43.0 -60 46 54  325.29  -7.21   90x 63 13.5 0.195 cD     5409 151  411 (3)  2.606 0.064 
 WKK 6305 L137-007 16 11 13.0 -60 32 24  325.50  -7.08   59x 44 14.4 0.262 E      5038 124  295 (3)  2.461 0.076 
 WKK 6312 L137-008 16 11 25.2 -60 47 38  325.34  -7.28  110x 95 13.1 0.193 cD     3907 132  379 (3)  2.570 0.047 
 WKK 6318 L137-010 16 11 29.6 -60 40 41  325.43  -7.20  121x 82 13.2 0.227 E      3419 182  295 (3)  2.462 0.089 
 WKK 6431          16 13 35.7 -60 48 02  325.53  -7.47   35x 22 15.7 0.239 F      3494 124  191 (2)  2.272 0.120 
 WKK 6473          16 14 22.5 -60 10 21  326.04  -7.09   17x 11 17.0 0.217 E      5561 112  146 (3)  2.156 0.130 
 WKK 6555          16 15 52.6 -60 53 34  325.67  -7.73   28x 17 16.3 0.217 F      4927 167  226 (3)  2.345 0.086 
 WKK 6586          16 16 29.3 -60 58 07  325.67  -7.84   46x 33 15.0 0.202 F      6389 151  156 (3)  2.186 0.089 
 WKK 6679          16 18 11.8 -60 55 13  325.85  -7.95   26x 24 15.9 0.238 E      4598 103  137 (3)  2.128 0.081 
 WKK 6765          16 20 15.6 -61 06 17  325.89  -8.26   47x 34 15.0 0.210 F      5191 124  230 (3)  2.355 0.081 
 WKK 6808 L137-024 16 21 27.7 -60 38 20  326.33  -8.04   85x 70 13.7 0.193 F      5154 167  250 (2)  2.390 0.098 
 WKK 6821          16 21 38.3 -60 28 46  326.46  -7.94   26x 12 16.4 0.196 E      5557 167  140 (2)  2.139 0.130 
 WKK 6870          16 22 57.6 -59 57 42  326.95  -7.70   20x 19 16.3 0.223 E      5488 148   95 (2)  1.970 0.159 

